Systematic reduction of sign errors in many-body calculations of atoms and molecules

The self-healing diffusion Monte Carlo algorithm (SHDMC) [Phys. Rev. B {\bf 79}, 195117 (2009), {\it ibid.} {\bf 80}, 125110 (2009)] is shown to be an accurate and robust method for calculating the ground state of atoms and molecules. By direct comparison with accurate configuration interaction results for the oxygen atom we show that SHDMC converges systematically towards the ground-state wave function. We present results for the challenging N$_2$ molecule, where the binding energies obtained via both energy minimization and SHDMC are near chemical accuracy (1 kcal/mol). Moreover, we demonstrate that SHDMC is robust enough to find the nodal surface for systems at least as large as C$_{20}$ starting from random coefficients. SHDMC is a linear-scaling method, in the degrees of freedom of the nodes, that systematically reduces the fermion sign problem.

==> ReplyPRL_v6.txt <==
Response to Referee A 

We thank referee A for his/her encouraging comments, particularly the initial comment “This is a significant piece of work....”) We also appreciate hers/his careful reading of the manuscript, comments and suggestions. Below, we address the main points made by referee A:

1. The referee comments on the revision of the paper during the referring process. We increased the number of computational hours in the text because we continued running after our initial submission. The results presented in Fig. 3 correspond to approximately the first half of the run, where the wave-function overcame the single determinant solution starting from random, and where the improvement is most dramatic.  Additional changes in the text were introduced to incorporate suggestions of our colleagues. 

2. The referee questions for which systems we have used pseudopotentials. We used pseudopotentials for all the calculations reported in the paper. We have modified the text to make this point clear. Use of pseudopotentials is the norm for the large systems where we target SHDMC. However, SHDMC can be straightforwardly applied to all electron systems. It is also established that for the sp-like systems studied in this paper, the pseudopotential approximation is small, much less significant than the nodal error (e.g. “Benchmark all-electron ab initio quantum Monte Carlo calculations for small molecules” Nemec et al. J. Chem. Phys. 132, 034111 (2010) ).
 
3. Referee A asks in which ways SHDMC is better than EMVMC followed by DMC.  

We first note that the goal of the paper is to validate a new method. We therefore run systems where  an alternative approach can be used for validation (O and N2) or where a given result might be expected from physical principles (C20+2). We do not stress a direct competition in the paper between EMVMC and SHDMC since we do not wish to cause offense, and in any case expect both methods to improve as they are relatively new. EMVMC is definitely the method of choice for small systems. SHDMC is targeted for large systems, but also needs to be validated on small systems where comparisons are possible.  When we equivalently compare the methods on small systems, both methods converge to  essentially the same result (e.g. N2). However,  SHDMC has significant advantages in large systems (e.g. C20+2 ), and presently appears more robust. In this system SHDMC can converge to a lower energy starting from a single determinant or from a random starting point, while EMVMC is unable to lower the energy when starting from a single determinant or from a random start.

In contrast to EMVMC, SHDMC establishes which determinants are relevant using a simple sampling procedure – a very large number of determinants can be sampled economically. Thus instead of using a quantum chemistry calculation to down-select the important determinants, SHDMC can perform this selection completely automatically, also factoring the contribution of the Jastrow factor. This greatly simplifies the use of this method compared to EMVMC, and we believe it is a significant step to bypassing quantum chemical-derived starting wave functions altogether, opening a way forward to studies of large many-body systems of interest to a broad range of researchers. 

4. The referee argues that a better scaling is not enough to grant PRL status. We believe that the scaling of the numerical cost is very significant. As both referees have noticed, our work is the first one to obtain the nodes directly for a true electronic many-body wave function within a diffusion Monte Carlo approach, and we have demonstrated that this approach works, at reasonable computational expense, with 78 electrons. We have carefully stopped short of claiming  “a solution to the sign problem”. However, the linear scaling cost of SHDMC (in the number of independent degrees of freedom in the nodes) is better than prior approaches and along with its robustness compared to EMVMC opens the possibility to use Monte Carlo methods beyond small clusters with a limited number of fermions. We can now sample the many-body wave function of much larger systems (that range from atomic nuclei to large condensed matter problems) bringing these methods to the attention of a much larger community of researchers. Please see also our answer to referee B. 





Response to referee B 

We thank Referee B for a careful reading of the manuscript, suggestions and comments. We appreciate the words “This is a good comparison that shows that in the limit that one uses the same number of basis functions in both calculations one can expect the same results...”. Below, we address the main points made by referee B: 

1. The referee requests us to show that with a small basis set that SHDMC  can reach the same accuracy that  CI-SDTQ with approximately two millions basis functions. We now report these  energies in the text. SHDMC results for small basis set for O are now in the text as requested by the referee. An extended table (Table I) including CI total and binding energies is now supplied as requested by the referee. The DMC results are clearly better than the CI results. Note however, the oxygen atom does not have a permanent dipole moment so we do not report it.  

2. The referee questions the accuracy of our calculations for oxygen and nitrogen. These studies were performed to demonstrate the validity (accuracy) of our approach compared to state of the art quantum chemistry and quantum Monte Carlo (EMVMC) results. For the O atom, we carefully setup an equivalent comparison where exactly the same Hamiltonian is solved by both CI-SDTQ and SHDMC. Our reproduction of the CI-SDTQ results demonstrates the accuracy of SHDMC. Our calculated many-body ground-state wave function contains all the information that can be measured experimentally. Statistically identical wave functions (Fig. 1) imply that any observable is also statistically the same for both methods. Similarly, our calculations for N2 demonstrate that SHDMC and EMVMC give near identical results. In this case there is little room for a significantly better result, as requested by the referee, since we already approach chemical accuracy and we are using the same basis in both methods. We have change the world “comparison” by “validation” along the text since CI and EMVMC are established methods which are expected to give accurate results for small systems. 


3.  The referee questions why the energy obtained for C20+2 is only slightly better than the single determinant result. As explained in the paper an energy similar to the single determinant is the expected result because the system has a large band gap. The improvement in the energy is not small 0.014(3) Ha (0.4 eV), compared with the single determinant DMC result. The improvement in energy is actually substantial when factoring that (Fig. 3) we converge the wave function starting from random. This is an overall improvement in energy >10eV, a sizable reduction in fixed-node error!

Energy corrections due to single determinant nodal errors in fullerenes are expected to be of order 0.5 eV or larger [see a comparison by us of single determinant QMC results with experiments in Tiago et. al. J. Chem. Phys. 129, 084311 (2008)]. It is by no means trivial that one can obtain better energy than the single determinant starting from a random wave-function (similar results, starting from random, can be obtained O and N2).  Our results are therefore consistent with physical principles and experience.

4. The referee requests additional comments on the accuracy of the method. Some of these are made above. It is mentioned in the introduction that the accuracy of SHDMC is only limited by the size and selection of the basis and by the statistical error. Similar factors limit the accuracy of EMVMC. If the same basis is used and enough statistical data is collected, both methods are expected to yield  similar results. EMVMC optimizes the energy of the variational solution while SHDMC optimizes the wave-function and the nodes directly. SHDMC is also able to self-select the basis used for optimization. SHDMC has significant advantages in large systems (e.g. C20+2 ), and presently appears more robust. In this system SHDMC can converge to a lower energy starting from a single determinant or from a random starting point, while, for C20, EMVMC is unable to lower the energy when starting from a single determinant or from a random start. Since the total amount of work in SHDMC is proportional to the number of degrees of freedom, larger calculations can be done with SHDMC. 

We note, however, that while a better accuracy has been the main motivation for quantum Monte Carlo calculations for a number of years, accuracy is not the only quality appreciated in Physics. The ability provided by SHDMC of sampling straightforwardly the many-body wave function, even in a truncated basis, has immense value. It is also important to have multiple methods to obtain the nodes in systems of different sizes. In summary, we have provided an ab initio method to find the nodes in large systems starting from only the mean field.

Summary of changes

1) The sentence “Since SHDMC is targeted for large systems we report validations using pseudopotentials.” was added at the end of the method description. (Clarifying the main
concern of referee A).

2) The world “comparison” has been replaced by “validation” along the text. 

3) A new table (now table I) was added with a comparison between CI and SHDMC results (as requested by referee B).

4) The RAS(10,43) energy (2629447 CSFs) is now reported in the text as requested by referee B. Results for smaller basis sets are not show due to space limitations. 

5) The definition of “residual projection” was moved to the caption of figure 1 to save space.  

6) The discussion related to C20 was altered to emphasize that SHDMC does not require a CI pre-filtering. 

7) The text was revised and shortened (without altering the meaning) in order to save space for the new table and the clarifications requested by the referees. 








==> report.txt <==
    Systematic reduction of sign errors in many-body calculations of atoms
    and molecules
    by Michal Bajdich, Murilo L. Tiago, Randolph Q. Hood, et al.

Dear Dr. Reboredo,

The above manuscript has been reviewed by our referee(s).

The resulting report(s) include a critique which is sufficiently adverse
that we cannot accept your paper on the basis of material now at hand.
We enclose pertinent comments.

If you feel that you can overcome or refute the criticism, you may
resubmit to Physical Review Letters.  With any resubmittal, please
include a summary of changes made and a brief response to all
recommendations and criticisms.

Yours sincerely,

George Basbas
Editor
Physical Review Letters
Email: prl@ridge.aps.org
Fax: 631-591-4141
http://prl.aps.org/

Physics - spotlighting exceptional research: http://physics.aps.org/

PROBLEMS WITH MANUSCRIPT:

The following problems were noted in your manuscript.

* The following copyright transfer form needs to be completed and
  returned to this office: http://forms.aps.org/author/copytrnsfr.pdf.
  Also see the copyright notice memo:
  http://forms.aps.org/author/copynotice.pdf.

----------------------------------------------------------------------
Report of Referee A -- 
----------------------------------------------------------------------

This is a significant piece of work. Though, apparently, the
significant theoretical development was previously published by many
of the same authors, this work demonstrates that it works. It probably
deserves a PRL. (See my final paragraph.)

By the way, I tried to read the preceding theoretical development
papers, and find them fairly opaque. Those papers really could have
used more attention to clarity of exposition. The present paper is far
better in that regard.

I have a slight objection to the degree of revision that was done
during the refereeing process. The revised manuscript is different in
a significant number of ways, including quantitatively (e.g., numbers
of processor hours required).

My main comment on this manuscript is concerning the use of a
pseudopotential for the calculation of O, but apparently not one for
N_2 or for the much larger calculation of C_20. Why? I.e., why use one
for O, if it wasn't required for the more difficult molecules? Since
the calculation of O was described as a "validation" of the method, I
would think that [there in particular] a pseudopotential would not
have been desired. Or else, the use of a pseudopotential should be
have been used in the same way throughout.

Finally, as presented here, SHDMC sounds like something not that
significantly better (except in terms of scaling behavior) than EMVMC
combined with DMC. If that were the case, I would NOT recommend this
as a PRL. In fact, my recommendation is based on the previous
theoretical development papers of theirs, which show that this is a
method that fixes the "fixed node" approximation. EMVMC by contrast
does not optimize the nodes, other than to some degree accidentally.

----------------------------------------------------------------------
Report of Referee B -- 
----------------------------------------------------------------------

The work in this manuscript is an application of the recently
developed self-healing diffusion Monte Carlo (SHDMC) method to
realistic systems. The SHDMC method improves the nodes the trial wave
function at the diffusion Monte Carlo level, thus reducing the
fixed-node error. The systems treated in the manuscript are the oxygen
atom, the nitrogen molecule and the C$_{20}^{+2}$ ion. To demonstrate
that the method converges they compare the coefficients of the 250
first determinants to the results in the corresponding CISDTQ. This is
a good comparison to show that in the limit that one uses the same
number of basis functions in both calculations one can expect the same
results.

However, this is not convincing in terms of improvement of the nodal
surface. A more convincing argument would be to show that with a
reasonably small basis set in SHDMC one can achieve the same accuracy
that the CISDTQ gets with 1762377 basis functions. The accuracy should
be measured in terms of energy, dipole moment, as well as enforcing
that the wave function is still a spin eigenstate. Similar comments
can be made to N$_2$. The authors demonstrated that SHDMC is
equivalent in accuracy to the variational Monte Carlo energy minimized
wave function (EMVMC) with the same number of basis functions. In
table I would be interesting to compare the EMVMC and SHDMC results to
the CAS(10,14), RAS(10,35) and RAS(10,43) energies before the
optimization and the Jastrow factor to determine the improvement at
the DMC level, both in total energies and also in binding energies.
The proof of concept on the C$_{20}^{+2}$ test shows that the SHDMC
can correct the nodal structure starting from random coefficients.
However, the actual results is only slightly better than the one
obtained with a single Slater determinant. In summary, although I
believe that there is potential in the SHDMC the results for O and
N$_2$ presented in the current manuscript did not convince me that the
methodology yields results that are more accurate than EMVMC.
Therefore, I believe that before this manuscript can be published in
Phys. Rev. Lett. the authors should provide stronger evidence of the
accuracy of the method.



